Online Event Selection for Mu3e using GPUs

In the search for physics beyond the Standard Model the Mu3e experiment tries to observe the lepton flavor violating decay $\mu^+ \rightarrow e^+ e^- e^+$. By observing the decay products of $1 \cdot 10^8\mu$/s it aims to either observe the process, or set a new upper limit on its estimated branching ratio. The high muon rates result in high data rates of $80$\,Gbps, dominated by data produced through background processes. We present the Online Event Selection, a three step algorithm running on the graphics processing units (GPU) of the $12$ Mu3e filter farm computers. By using simple and fast geometric selection criteria, the algorithm first reduces the amount of possible event candidates to below $5\%$ of the initial set. These candidates are then used to reconstruct full particle tracks, correctly reconstructing over $97\%$ of signal tracks. Finally a possible decay vertex is reconstructed using simple geometric considerations instead of a full reconstruction, correctly identifying over $94\%$ of signal events. We also present a full implementation of the algorithm, fulfilling all performance requirements at the targeted muon rate and successfully reducing the data rate by a factor of $200$.

==> plots/benchmarks/rates-acc-comp.csv <==
x,new,old
1E+08,0.43,0.24
2E+08,0.73,0.94
5E+08,14.36,11.57
7E+08,28.76,33.05
1E+09,50.43,89.07


==> plots/benchmarks/rates-acc-new.csv <==
x,triplet,tracks,vertex,found
1e+08,0.18,0.02,0,0.23
2e+08,0.34,0.05,0,0.34
5e+08,9.91,0.96,0,3.43
7e+08,23.64,1.31,0,3.81
1e+09,47.62,0.77,0,2.64


==> plots/benchmarks/rates-speed.csv <==
x,1080Ti,2080Ti
256,8.612e+04,5690
128,1.240e+05,3951
64,8.958e+04,5470
32,5.365e+04,9134


==> plots/benchmarks/rates.csv <==
x,1080Ti,2080Ti,old,rate
1E+08,1.403e+06,2.447e+06,6.294216e+05,$1\cdot 10^8$
2E+08,7.434e+05,1.412e+06,3.741316e+05,$2\cdot 10^8$
5E+08,2.219e+05,4.802e+05,1.944131e+05,$5\cdot 10^8$
7E+08,1.360e+05,3.028e+05,1.622306e+05,$7\cdot 10^8$
1E+09,7.434e+04,1.671e+05,1.854821e+05,$1\cdot 10^9$


==> plots/sel_cuts/bars.csv <==
,x,frames,mc_4seg
0,$\Delta\hat{\lambda}$,17.25,99.65
1,$\cos\hat{\Phi}_{01}$,10.91,99.4
2,$\cos\hat{\Phi}_{12}$,6.45,98.64
3,$R_t$,4.8,98.53

